Density-Guided Response Optimization: Community-Grounded Alignment via Implicit Acceptance Signals

Language models deployed in online communities must adapt to norms that vary across social, cultural, and domain-specific contexts. Prior alignment approaches rely on explicit preference supervision or predefined principles, which are effective for well-resourced settings but exclude most online communities -- particularly those without institutional backing, annotation infrastructure, or organized around sensitive topics -- where preference elicitation is costly, ethically fraught, or culturally misaligned. We observe that communities already express preferences implicitly through what content they accept, engage with, and allow to persist. We show that this acceptance behavior induces measurable geometric structure in representation space: accepted responses occupy coherent, high-density regions that reflect community-specific norms, while rejected content falls in sparser or misaligned areas. We operationalize this structure as an implicit preference signal for alignment and introduce density-guided response optimization (DGRO), a method that aligns language models to community norms without requiring explicit preference labels. Using labeled preference data, we demonstrate that local density recovers pairwise community judgments, indicating that geometric structure encodes meaningful preference signal. We then apply DGRO in annotation-scarce settings across diverse communities spanning platform, topic, and language. DGRO-aligned models consistently produce responses preferred by human annotators, domain experts, and model-based judges over supervised and prompt-based baselines. We position DGRO as a practical alignment alternative for communities where explicit preference supervision is unavailable or misaligned with situated practices, and discuss the implications and risks of learning from emergent acceptance behavior.

==> csvs/k_sweep_delta_from_max_aggregates.csv <==
k,worst_delta,median_delta,mean_delta
10,0.09146341463414631,0.02342047930283231,0.03484339447841863
20,0.060975609756097504,0.008188331627430934,0.019296819121480766
25,0.07978723404255317,0.007625272331154731,0.02342493387256604
50,0.08510638297872342,0.014705882352941235,0.02969022487094754
75,0.10106382978723405,0.010348583877995643,0.027255369838155748
100,0.06382978723404253,0.01089324618736387,0.020442705740298477
150,0.0478723404255319,0.008583690987124415,0.013085871400242755
200,0.02763561924257929,0.009803921568627416,0.011401599634463902
300,0.03658536585365846,0.013265704252828692,0.014462893842153443
400,0.04878048780487798,0.021276595744680882,0.021713618993393618


==> csvs/pooled_points.csv <==
subreddit,sr_median,acc_local
askbaking,1.1428571429,0.457516339869281
askbaking,1.25,0.5533980582524272
askbaking,1.3660287081,0.5142857142857142
askbaking,1.5,0.44
askbaking,1.75,0.4973544973544973
askbaking,2.0,0.5153374233128835
askbaking,2.4285714286,0.5323741007194245
askbaking,3.0,0.5606936416184971
askbaking,4.25,0.5918367346938775
askbaking,7.225,0.6049382716049383
askculinary,1.1666666667,0.4745098039215686
askculinary,1.3550420168,0.5531914893617021
askculinary,1.5,0.5185185185185185
askculinary,2.0,0.4686346863468634
askculinary,2.46875,0.5642023346303502
askculinary,3.0,0.5258964143426295
askculinary,4.25,0.5938697318007663
askculinary,6.6666666667,0.623015873015873
askculinary,14.5,0.5670498084291188
askhistorians,1.125,0.6470588235294118
askhistorians,1.2857142857,0.5333333333333333
askhistorians,1.5,0.5333333333333333
askhistorians,1.75,0.6842105263157895
askhistorians,2.2801598837,0.8125
askhistorians,2.83333333335,0.8125
askhistorians,3.9615384615,0.8823529411764706
askhistorians,6.0375,0.6875
askhistorians,10.6,0.4375
askhistorians,33.3157894737,0.9411764705882352
askhr,1.1428571429,0.5757575757575758
askhr,1.3333333333,0.5869565217391305
askhr,1.5,0.5584415584415584
askhr,2.0,0.6046511627906976
askhr,2.5,0.5957446808510638
askhr,3.2380952381,0.7567567567567568
askhr,4.8300653595,0.7380952380952381
askhr,10.5,0.6585365853658537
asksciencefiction,1.1354895105,0.5459183673469388
asksciencefiction,1.303030303,0.5435897435897435
asksciencefiction,1.5,0.553921568627451
asksciencefiction,1.6666666667,0.5751295336787565
asksciencefiction,2.0,0.5615763546798029
asksciencefiction,2.3333333333,0.5628140703517588
asksciencefiction,3.0,0.655
asksciencefiction,3.75,0.6381909547738693
asksciencefiction,5.6666666667,0.6080402010050251
asksciencefiction,12.75,0.6733668341708543
asksocialscience,1.2,0.7222222222222222
asksocialscience,1.35416666665,0.3333333333333333
asksocialscience,1.5,0.5714285714285714
asksocialscience,1.6666666667,0.7222222222222222
asksocialscience,2.0,0.6
asksocialscience,2.5714285714,0.8095238095238095
asksocialscience,3.5,0.6666666666666666
asksocialscience,6.0,0.55
asksocialscience,11.0,0.7368421052631579
changemyview,1.2,0.5191256830601093
changemyview,1.3333333333,0.6507936507936508
changemyview,1.5,0.5702127659574469
changemyview,1.7142857143,0.5465116279069767
changemyview,2.0,0.594059405940594
changemyview,2.5,0.5795454545454546
changemyview,3.2080536913,0.655367231638418
changemyview,4.5,0.6377551020408163
changemyview,6.75,0.5837837837837838
changemyview,17.666666666650002,0.6793478260869565

